A divide and conquer strategy for multinomial particle filter resampling

This work provides a new multinomial resampling procedure for particle filter resampling, focused on the case where the number of samples required is less than or equal to the size of the underlying discrete distribution. This setting is common in ensemble mixture model filters such as the Gaussian mixture filter. We show superiority of our approach with respect two of the best known multinomial sampling procedures both through a computational complexity analysis and through a numerical experiment.

==> testresults.csv <==
Ns,timesdcM1,timesdcM100,timesdcM1000,timesccfM1,timesccfM100,timesccfM1000,timesbM1,timesbM100,timesbM1000
100,1.0789375e-05,2.69365e-05,6.32289583333333e-05,7.81808333333334e-06,2.33498333333333e-05,0.00014794,8.54962499999999e-06,2.36047083333333e-05,5.36524166666666e-05
167,1.1323875e-05,3.7774125e-05,9.60273750000001e-05,6.12237500000001e-06,3.17428333333333e-05,0.000235224625,9.46775000000001e-06,3.573575e-05,8.80482499999999e-05
278,1.83e-05,6.24143333333334e-05,0.000151238583333334,1.09652916666667e-05,5.42883749999999e-05,0.000384466,1.5850125e-05,6.09878333333334e-05,0.000145049916666667
464,2.92642916666667e-05,0.000102741416666667,0.000246587625,1.7842625e-05,9.29772083333332e-05,0.000636390875000001,2.77525e-05,0.000105952666666667,0.000251335875
774,3.77663333333333e-05,0.000156678458333333,0.000434711333333333,2.71324583333334e-05,0.000152065458333333,0.001070246,4.8773e-05,0.000191490333333333,0.000488281083333333
1292,6.17557916666667e-05,0.000269779125,0.000651387124999999,3.8290625e-05,0.00025673225,0.001704478875,8.81245416666668e-05,0.000362904541666667,0.000791312041666666
2154,8.987125e-05,0.000391046458333333,0.000984895791666666,5.52821666666667e-05,0.000374728291666666,0.002732381875,0.000152710166666667,0.000597609249999999,0.00132976316666667
3594,0.000135393083333334,0.000626617458333335,0.00169678795833333,8.36696666666667e-05,0.000639728333333333,0.00477234241666666,0.000290068083333333,0.00114069754166667,0.00260803258333333
5995,0.000196369083333333,0.00117937491666667,0.003194740875,0.000126674583333333,0.001183054875,0.008092714375,0.0005144265,0.00217276741666666,0.00506830520833333
10000,0.000288776791666667,0.001786799,0.00545900916666666,0.000175274,0.00182834554166666,0.0135481599166667,0.000962226083333333,0.00385376625,0.00936088183333335

